Strong identifiability and parameter learning in regression with heterogeneous response

Mixtures of regression are a powerful class of models for regression learning with respect to a highly uncertain and heterogeneous response variable of interest. In addition to being a rich predictive model for the response given some covariates, the parameters in this model class provide useful information about the heterogeneity in the data population, which is represented by the conditional distributions for the response given the covariates associated with a number of distinct but latent subpopulations. In this paper, we investigate conditions of strong identifiability, rates of convergence for conditional density and parameter estimation, and the Bayesian posterior contraction behavior arising in finite mixture of regression models, under exact-fitted and over-fitted settings and when the number of components is unknown. This theory is applicable to common choices of link functions and families of conditional distributions employed by practitioners. We provide simulation studies and data illustrations, which shed some light on the parameter learning behavior found in several popular regression mixture models reported in the literature.

==> plot.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,1062); %set diagram left start at 0, and has height of 1062

%Straight Lines [id:da7346046624256429] 
\draw    (430,306.5) -- (252.66,213.89) ;
\draw [shift={(250,212.5)}, rotate = 27.57] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (19.65,-9.44) -- (0,0) -- (19.65,9.44) -- (13.05,0) -- cycle    ;
%Straight Lines [id:da28479421349438383] 
\draw    (428,581.5) -- (235.38,728.68) ;
\draw [shift={(233,730.5)}, rotate = 322.62] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (19.65,-9.44) -- (0,0) -- (19.65,9.44) -- (13.05,0) -- cycle    ;
%Straight Lines [id:da4119964447324381] 
\draw    (465,657.5) -- (553.15,770.14) ;
\draw [shift={(555,772.5)}, rotate = 231.95] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (19.65,-9.44) -- (0,0) -- (19.65,9.44) -- (13.05,0) -- cycle    ;
%Straight Lines [id:da23347746025751337] 
\draw    (470,852.5) -- (552.82,774.56) ;
\draw [shift={(555,772.5)}, rotate = 136.74] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (19.65,-9.44) -- (0,0) -- (19.65,9.44) -- (13.05,0) -- cycle    ;

% Text Node
\draw (267.34,173.59) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE,rotate=-90]  {$G=\ \sum _{j=1}^{k} p_{j} \delta _{( \theta _{1j} ,\theta _{2j})}$};
% Text Node
\draw (526.1,272.5) node [anchor=north west][inner sep=0.75pt]  [font=\Huge,rotate=-90]  {$f_{G}( y|x) =\ \sum _{j=1}^{k} p_{j} \ f( y|h_{1}( x,\theta _{1j}) ,\ h_{2}( x,\theta _{2j}))$};
% Text Node
\draw (173.5,92.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large,rotate=-90] [align=left] {{\fontfamily{helvet}\selectfont {\Large Contains all the parameters }}\\{\fontfamily{helvet}\selectfont {\Large we want to learn}}\\{\Large {\fontfamily{helvet}\selectfont (latent mixing measure) }$ $}};
% Text Node
\draw (224.1,680.5) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE,rotate=-90]  {$\{f( y|\mu ,\ \phi )\}$};
% Text Node
\draw (173.5,579.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large,rotate=-90] [align=left] {{\Large A family of densities with mean}\\{\Large and dispersion parameters}};
% Text Node
\draw (594.5,685.5) node [anchor=north west][inner sep=0.75pt]  [font=\Large,rotate=-90] [align=left] {{\LARGE Link functions}};


\end{tikzpicture}
